Can Agents Learn by Analogy? An Inferable Model for PAC Reinforcement Learning

Model-based reinforcement learning algorithms make decisions by building and utilizing a model of the environment. However, none of the existing algorithms attempts to infer the dynamics of any state-action pair from known state-action pairs before meeting it for sufficient times. We propose a new model-based method called Greedy Inference Model (GIM) that infers the unknown dynamics from known dynamics based on the internal spectral properties of the environment. In other words, GIM can "learn by analogy". We further introduce a new exploration strategy which ensures that the agent rapidly and evenly visits unknown state-action pairs. GIM is much more computationally efficient than state-of-the-art model-based algorithms, as the number of dynamic programming operations is independent of the environment size. Lower sample complexity could also be achieved under mild conditions compared against methods without inferring. Experimental results demonstrate the effectiveness and efficiency of GIM in a variety of real-world tasks.

==> AAAI-AuthorKit20/Extra_Page_Invoice/Page_Fee_URL.txt <==
Page fees may be paid online at https://www.aaai.org/Publications/Author/page-fee-aaai.php

==> AAAI-AuthorKit20/Online_Resubmission_Invoice/Resubmission_Fee_URL.txt <==
If you are required to reformat and resubmit, you may pay the fee online at https://www.aaai.org/Publications/Author/fee-resubmission.php

==> abstract.txt <==
Model-based reinforcement learning algorithms make decisions by building and utilizing a model of the environment. However, none of the existing algorithms attempts to infer the dynamics of any state-action pair before meeting it for sufficient times. We propose a new model-based method called Greedy Inference Model (GIM) that can infer the unknown dynamics from known dynamics based on the internal spectral properties of the environment. In other words, GIM can “learn by analogy”. We also use a new exploration strategy which ensures that the agent rapidly visits unknown state-action pairs. We prove GIM is PAC-MDP, and more computationally efficient as well as more sample efficient (under mild conditions) than state-of-the-art model-based algorithms. Experimental results demonstrate the effectiveness and the efficiency of GIM in a variety of real-world tasks.


Model-based reinforcement learning algorithms make decisions by building and utilizing a model of the environment. However, none of the existing algorithms attempts to infer the dynamics of any state-action pair from known state-action pairs before meeting it for sufficient times. We propose a new model-based method called Greedy Inference Model (GIM) that infers the unknown dynamics from known dynamics based on the internal spectral properties of the environment. In other words, GIM can “learn by analogy”. We also propose a new exploration strategy which ensures that the agent rapidly visits unknown state-action pairs. We prove GIM is PAC-MDP, and more computationally efficient as well as more sample efficient (under mild conditions) than state-of-the-art model-based algorithms. Experimental results demonstrate the effectiveness and efficiency of GIM in a variety of real-world tasks.

Model-based reinforcement learning algorithms make decisions by building and utilizing a model of the environment. However, none of the existing algorithms attempts to infer the dynamics of any state-action pair from known state-action pairs before meeting it for sufficient times. We propose a new model-based method called Greedy Inference Model (GIM) that infers the unknown dynamics from known dynamics based on the internal spectral properties of the environment. In other words, GIM can “learn by analogy”. We further introduce a new exploration strategy which ensures that the agent rapidly and evenly visits unknown state-action pairs. GIM is much more computationally efficient than state-of-the-art model-based algorithms, as the number of dynamic programming operations is independent of the environment size. Lower sample complexity could also be achieved under mild conditions compared against methods without inferring. Experimental results demonstrate the effectiveness and efficiency of GIM in a variety of real-world tasks.
